QIris: Quantum Implementation of Rainbow Table Attacks

This paper explores the use of Grover's Algorithm in the classical rainbow table, uncovering the potential of integrating quantum computing techniques with conventional cryptographic methods to develop a Quantum Rainbow Table Proof-of-Concept. This leverages on Quantum concepts and algorithms which includes the principle of qubit superposition, entanglement and teleportation, coupled with Grover's Algorithm to enable a more efficient search through the rainbow table. The paper also details on the hardware constraints and the work around to produce better results in the implementation stages. Through this work we develop a working prototype of quantum rainbow table and demonstrate how quantum computing could significantly improve the speed of cyber tools such as password crackers and thus impact the cyber security landscape.

==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package
for Springer's Lecture Notes in Computer Science (LNCS) and
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

